RankNEAT: Outperforming Stochastic Gradient Search in Preference Learning Tasks

Stochastic gradient descent (SGD) is a premium optimization method for training neural networks, especially for learning objectively defined labels such as image objects and events. When a neural network is instead faced with subjectively defined labels--such as human demonstrations or annotations--SGD may struggle to explore the deceptive and noisy loss landscapes caused by the inherent bias and subjectivity of humans. While neural networks are often trained via preference learning algorithms in an effort to eliminate such data noise, the de facto training methods rely on gradient descent. Motivated by the lack of empirical studies on the impact of evolutionary search to the training of preference learners, we introduce the RankNEAT algorithm which learns to rank through neuroevolution of augmenting topologies. We test the hypothesis that RankNEAT outperforms traditional gradient-based preference learning within the affective computing domain, in particular predicting annotated player arousal from the game footage of three dissimilar games. RankNEAT yields superior performances compared to the gradient-based preference learner (RankNet) in the majority of experiments since its architecture optimization capacity acts as an efficient feature selection mechanism, thereby, eliminating overfitting. Results suggest that RankNEAT is a viable and highly efficient evolutionary alternative to preference learning.

==> reviews.txt <==
Key for the below column headings show
Summary of Reviews of pap279s2	
Reviewer	rel 	sig 	orig 	ach 	writ 	rep 	tech 	rec 	conf
Reviewer 1	5	4	4	4	5	5	4	4-probably accept as full paper (4)	4
Reviewer 2	5	5	5	4	5	3	4	5-definitely accept as full paper (5)	4
Reviewer 3	5	3	2	5	5	3	4	2-probably accept as poster (2)	3
Reviewer 4	4	4	3	3	3	3	3	4-probably accept as full paper (4)	3
Averages:	4.8	4.0	3.5	4.0	4.5	3.5	3.8	3.8	3.5

Sections Below

    Full Reviews · jump down
    Committee Comments & Notes · jump down


 Full Reviews
 Review of pap279s2 by Reviewer 1 	top

Comments for Authors:

    monospace
    The paper is written well and mostly technical sound. However, there are some points,
    which could be improved or clarified:

    The use case could be better motivated. The model is trained on gameplays by certain
    players and is applied/tested on gameplays of other players. What is a practical application,
    where this could be of use? A more interesting use case should be to train on gameplays of
    certain maps/levels and to apply the model on gameplays of unseen maps/levels.

    Why are no hidden layers used? Is the proposed approach not able to handle this?

    Fig 5.: How is the accuracy in iteration 0 (or does it start with 1?) computed?
    Is it the accuracy with random weights? Then I am wondering why it seems to be always
    50% and for RankNEAT, there should be already 100 iterations for the evaluation of
    the initial population. Please clarify.

    References [15] and [16] are identical.


Scored Review Questions

	rel 	sig 	orig 	ach 	writ 	rep 	tech 	rec 	conf
pap279s2	5	4	4	4	5	5	4	4-probably accept as full paper (4)	4

 Review of pap279s2 by Reviewer 2 	top

Comments for Authors:

    monospace
    This is a very interesting paper exploring the use of NEAT in a new direction, ie., preference learning. The authors show that the neuro-evolution approach can outperform the standard RankNet method which employs typically stochastic gradient descent, in the task of affect modeling of three games. The novelty aspect of the paper is very high, as it is very rare to see evolutionary methods, in particular neuro-evolution methods are used in this way to handle preference learning (which is a topic area in operations research).

    One significant challenge is that the proposed method has lots of parameters, which makes difficult to do result analysis. Parameter tunning for both RankNeat and RankNet seems to be a huge task. There is probably no easy way to separate/isolate the effect of some parameters, considering that some are interacting with each other. Apart from comparing the quality of the solutions produced (ie., accuracy), the paper also includes some discussion on CPU times, and admit that there is probably no easy way to compare the two methods directly. Clearly, there are more future works in these directions.

    The writing quality is superb. It is a pleasure to read this paper.


Scored Review Questions

	rel 	sig 	orig 	ach 	writ 	rep 	tech 	rec 	conf
pap279s2	5	5	5	4	5	3	4	5-definitely accept as full paper (5)	4

 Review of pap279s2 by Reviewer 3 	top

Comments for Authors:

    monospace
    I find the choice of NEAT for this task to be odd. You task the algorithm with finding edge architecture as well as weights, rather than full neural topology. Since you "delete" edges by setting weights to zero, it is basically just a weight optimizer. There are algorithms more suited to non-backpropagation based weight optimization. The problem NEAT solves is basically not a problem at all here.

    The definition of RankNEAT is also sort of odd to me. It seems to just be NEAT being applied to this particular use case which, in my opinion, doesn't differentiate it enough to justify considering it a novel algorithm.

    I also find the fact that you are only considering linear functions (neural networks with no hidden layers or activation functions) to be very strange because that means you're just using a linear regression for which optimal weights can be directly calculated, completely avoiding the expensive optimization processes.

    Apologies for any misunderstandings!


Scored Review Questions

	rel 	sig 	orig 	ach 	writ 	rep 	tech 	rec 	conf
pap279s2	5	3	2	5	5	3	4	2-probably accept as poster (2)	3

 Review of pap279s2 by Reviewer 4 	top

Comments for Authors:

    monospace
    markdown
    Preference learning algorithms for training NNs based on gradient-descent techniques
    (e.g. RankNet, DeepRank, …) have some well-known limitations. In this paper, the authors explore an algorithm based on NEAT in preference learning tasks. They introduce the method with the name of RankNEAT. The evaluation of the developed method was presented over arousal-annotated game play videos. The results are compared with vanilla RankNet using stochastic gradient decent.
    The proposed technique extract the features from the video using a pre-train Vision Transformer on Imagenet.

    They affirm that the proposed method outperforms RankNet.
    The paper is nice and well written. I have just some doubts if the comparison with RankNet is fair and if is enough. The parameters used for learning generalization of the SGD really impact on the final accuracy. For result comparisons, it seems that global parameter setting plays a relevant role. It is hard to evaluate if the empirical comparisons were performed properly, if the differences are significant (even if they present CI).
    According to the graphics it seems that SGD reaches the minimum faster, and RankNEAT requires more time for finding a solution (which seems to be better than the one found using RankNet).
    Also, it is hard to see if the comparisons are fair, i.e. to compare the reached accuracy using similar time, parameter number and computational costs.
    However, authors also discuss the inconveniences of the empirical comparisons:
    "It should be noted that there is no straightforward way to compare evolution and gradient descent methods fairly." Even if I have those doubts about the methodology, I think the work deserves to be published.


Scored Review Questions

	rel 	sig 	orig 	ach 	writ 	rep 	tech 	rec 	conf
pap279s2	4	4	3	3	3	3	3	4-probably accept as full paper (4)	3


 

==> todo.txt <==

The use case could be better motivated. The model is trained on gameplays by certain
players and is applied/tested on gameplays of other players. What is a practical application,
where this could be of use? A more interesting use case should be to train on gameplays of
certain maps/levels and to apply the model on gameplays of unseen maps/levels.

@Kosma: add sentences in intro/discussion
@K: DONE
Why are no hidden layers used? Is the proposed approach not able to handle this?

@Kosma: Add sentence in discussion: Yes the approach can handle any architecture..in this initial study 1 hidden layer was used for convenience/simplicity 
@K: DONE

Fig 5.: How is the accuracy in iteration 0 (or does it start with 1?) computed?
Is it the accuracy with random weights? Then I am wondering why it seems to be always
50% and for RankNEAT, there should be already 100 iterations for the evaluation of
the initial population. Please clarify.

@Kosma: fixes fig 4 with correct accuracies. Consider adding baseline dotted line (50%)
@K: DONE 

References [15] and [16] are identical. - @Kosma: fix this

One significant challenge is that the proposed method has lots of parameters, which makes difficult to do result analysis. Parameter tuning for both RankNeat and RankNet seems to be a huge task. There is probably no easy way to separate/isolate the effect of some parameters, considering that some are interacting with each other. Apart from comparing the quality of the solutions produced (ie., accuracy), the paper also includes some discussion on CPU times, and admit that there is probably no easy way to compare the two methods directly. Clearly, there are more future works in these directions.

@Kosma: nothing to do about this
@K: DONE

I find the choice of NEAT for this task to be odd. You task the algorithm with finding edge architecture as well as weights, rather than full neural topology. Since you "delete" edges by setting weights to zero, it is basically just a weight optimizer. There are algorithms more suited to non-backpropagation based weight optimization. The problem NEAT solves is basically not a problem at all here.

@Kosma: discussion
@K: DONE

The definition of RankNEAT is also sort of odd to me. It seems to just be NEAT being applied to this particular use case which, in my opinion, doesn't differentiate it enough to justify considering it a novel algorithm.

@Kosma: nothing to do about this
@K: DONE

I also find the fact that you are only considering linear functions (neural networks with no hidden layers or activation functions) to be very strange because that means you're just using a linear regression for which optimal weights can be directly calculated, completely avoiding the expensive optimization processes.

@Kosma: yes you are right - this is merely an initial study exploring the capacity of rankneat...more studies will follow and more NE algorithms will be compared against RankNEAT. 1 sentence intro and discussion (max)
@K: WROTE THE INTRODUCTION SENTENCE. (I THINK THAT THE DISSCUSSION ALREADY ADDRESSES THIS ISSUE) 


